Covariate-assisted Sparse Tensor Completion

We aim to provably complete a sparse and highly-missing tensor in the presence of covariate information along tensor modes. Our motivation comes from online advertising where users click-through-rates (CTR) on ads over various devices form a CTR tensor that has about 96% missing entries and has many zeros on non-missing entries, which makes the standalone tensor completion method unsatisfactory. Beside the CTR tensor, additional ad features or user characteristics are often available. In this paper, we propose Covariate-assisted Sparse Tensor Completion (COSTCO) to incorporate covariate information for the recovery of the sparse tensor. The key idea is to jointly extract latent components from both the tensor and the covariate matrix to learn a synthetic representation. Theoretically, we derive the error bound for the recovered tensor components and explicitly quantify the improvements on both the reveal probability condition and the tensor recovery accuracy due to covariates. Finally, we apply COSTCO to an advertisement dataset consisting of a CTR tensor and ad covariate matrix, leading to 23% accuracy improvement over the baseline. An important by-product is that ad latent components from COSTCO reveal interesting ad clusters, which are useful for better ad targeting.

==> figures/Notes.txt <==
Figure \ref{fig:costco} is an illustration of \emph{COSTCO} which reveals the intuition behind the working of Algorithm \ref{alg:jALS}.
 As the percentage of missing entries in the tensor increases, recovering the tensor components using only the observed tensor entries leads to a reduction in the accuracy of the recovered tensor components. However, with \emph{COSTCO}, we leverage the additional latent information coming from the matrix of covariates on the shared mode. Since the matrix is assumed to be fully observed, given that the matrix noise is not too large relative to that of the tensor noise, the stronger signal obtained from the matrix contributes in improving the recovery of the shared components and indirectly that of the non-shared components as well.\\
 
In the more general case in which all three modes of the tensor are coupled to their own covariates matrices, it is easy to see from the illustration in Figure \ref{fig:costco} that the missing percentage of the tensor is allowed to be close to $100\%$. This is because in such as case, the covariates matrix components could still be used in the algorithm to recover the tensor components for all three modes and therefore recover the tensor entries. This observation is further reflected in formula for the shared component update on Line 8 of Algorithm \ref{alg:jALS}, where we see in the denominator that even when $P_\Omega(\mathbf{I}, {\bc}_r^2, {\cc_r}^2 )$ goes to zero (meaning the percentage of missing entries in the tensor goes to 100) the denominator remains a non-zero value. This means that we are still able to estimate the shared component $a_r$. This would not be the case without the addition of the covariates matrix information, since without the matrix, the denominator for the the update would only be $P_\Omega(\mathbf{I}, {\bc}_r^2, {\cc_r}^2 )$. In this case as the denominator goes to zero, the component update blows up and the algorithm becomes unstable.
Details about the initialization schema and practical solution on tuning the hyper-parameters (rank and sparsity) of Algorithm~\ref{alg:jALS} are provided in Algorithms \ref{alg:init} and \ref{alg:BIC}.\\
